Empirical Study on Airline Delay Analysis and Prediction

The Big Data analytics are a logical analysis of very large scale datasets. The data analysis enhances an organization and improve the decision making process. In this article, we present Airline Delay Analysis and Prediction to analyze airline datasets with the combination of weather dataset. In this research work, we consider various attributes to analyze flight delay, for example, day-wise, airline-wise, cloud cover, temperature, etc. Moreover, we present rigorous experiments on various machine learning model to predict correctly the delay of a flight, namely, logistic regression with L2 regularization, Gaussian Naive Bayes, K-Nearest Neighbors, Decision Tree classifier and Random forest model. The accuracy of the Random Forest model is 82% with a delay threshold of 15 minutes of flight delay. The analysis is carried out using dataset from 1987 to 2008, the training is conducted with dataset from 2000 to 2007 and validated prediction result using 2008 data. Moreover, we have got recall 99% in the Random Forest model.

==> EAI_Endorsed_Transactions-latex.README.txt <==
This folder contains LaTeX and BibTeX classes for the preparation of submissions
to the EAI Endorsed Transactions:

  
** icst.cls **
   Documentclass for EAI Endorsed Transactions submissions.

  
** icstnum.bst **
   BibTeX style for the EAI Endorsed Transactions, to be used for numbered citations.

  
** icstauth.bst **
   BibTeX style for the EAI Endorsed Transactions, to be used for author-year citations.

  
** ICSTdoc.pdf **
   PDF documentation describing how to use the ICST LaTeX and BibTeX styles.

  
** icstdoc.tex **
   LaTeX source for the documentation.  
You can browse this for an example
   of the EAI documentclass in use.

  
** EAI-endorsed-transactions-latex.zip **
   Archive file containing all the above files.

